Constraining Fundamental Constants with Fast Radio Bursts: Unveiling the Role of Energy Scale

Understanding physical mechanisms relies on the accurate determination of fundamental constants, although inherent limitations in experimental techniques introduce uncertainties into these measurements. This paper explores the uncertainties associated with measuring the fine-structure constant ($\alpha$) and the proton-to-electron mass ratio ($\mu$) using observed fast radio bursts (FRBs). We select 50 localized FRBs to quantify the effects of varying this fundamental coupling on the relation between dispersion measure and redshift. By leveraging independent measurements of dispersion measures and redshifts of these FRBs, we constrain the uncertainties in $\alpha$ and $\mu$ approximately to $\Delta\alpha/\alpha=1.99\times 10^{-5}$ and $\Delta\mu/\mu=-1.00\times 10^{-5}$ within the standard $\Lambda$CDM cosmological framework. Remarkably, these constraints improve nearly an order-of-magnitude when considering a dynamical dark energy model. This investigation not only yields one of the most stringent constraints on $\alpha$ and $\mu$ to date but also emphasizes the criticality of accounting for the energy scale of the system when formulating constraints on fundamental parameters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
